Strange and charm meson masses from twisted mass lattice QCD

We present first results of a 2+1+1 flavor twisted mass lattice QCD computation of strange and charm meson masses. We focus on D and D_s mesons with spin J = 0,1 and parity P = -,+.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

